Satisfiability of Non-Linear Transcendental Arithmetic as a Certificate Search Problem

For typical first-order logical theories, satisfying assignments have a straightforward finite representation that can directly serve as a certificate that a given assignment satisfies the given formula. For non-linear real arithmetic augmented with trigonometric and exponential functions (NTA), however, there is no known direct representation of satisfying assignments that allows for a simple independent check of whether the represented numbers exist and satisfy the given formula. Hence, in this paper, we introduce a different form of satisfiability certificate for NTA, and formulate the satisfiability problem as the problem of searching for such a certificate. This does not only ease the independent verification of satisfiability, but also allows the design of new algorithms that show satisfiability by systematically searching for such certificates. Computational experiments document that the resulting algorithms are able to prove satisfiability of a substantially higher number of benchmark problems than existing methods. We also characterize the formulas whose satisfiability can be demonstrated by such a certificate, by providing lower and upper bounds in terms of relevant well-known classes. Finally we show the existence of a procedure for checking the satisfiability of NTA-formulas that terminates for formulas that satisfy certain robustness assumptions.

==> contour.dat <==

# Surface 0 of 2 surfaces

# Curve title: "sin(y)-exp(x)"

# Contour 0, label:        0
-0.045901  1.87147  0 
-0.0460564  1.87197  0 
-0.046212  1.87247  0 
-0.0463678  1.87297  0 
-0.046524  1.87347  0 
-0.0466803  1.87397  0 
-0.0468369  1.87447  0 
-0.0469697  1.8749  0 
-0.0469939  1.87497  0 
-0.0471512  1.87548  0 
-0.0473088  1.87598  0 
-0.0474667  1.87648  0 
-0.0476248  1.87698  0 
-0.0477832  1.87748  0 
-0.0479418  1.87798  0 
-0.0481006  1.87848  0 
-0.0482597  1.87898  0 
-0.0484191  1.87948  0 
-0.0484848  1.87969  0 
-0.0485789  1.87998  0 
-0.048739  1.88048  0 
-0.0488993  1.88098  0 
-0.0490599  1.88148  0 
-0.0492208  1.88198  0 
-0.0493819  1.88248  0 
-0.0495432  1.88298  0 
-0.0497049  1.88348  0 
-0.0498667  1.88398  0 
-0.05  1.8844  0 
-0.0500289  1.88448  0 
-0.0501915  1.88498  0 
-0.0503543  1.88549  0 
-0.0505174  1.88599  0 
-0.0506808  1.88649  0 
-0.0508444  1.88699  0 
-0.0510083  1.88749  0 
-0.0511724  1.88799  0 
-0.0513367  1.88849  0 
-0.0515013  1.88899  0 
-0.0515152  1.88903  0 
-0.0516664  1.88949  0 
-0.0518318  1.88999  0 
-0.0519974  1.89049  0 
-0.0521633  1.89099  0 
-0.0523294  1.89149  0 
-0.0524957  1.89199  0 
-0.0526623  1.89249  0 
-0.0528292  1.89299  0 
-0.0529963  1.89349  0 
-0.0530303  1.8936  0 
-0.0531639  1.89399  0 
-0.0533318  1.89449  0 
-0.0534999  1.89499  0 
-0.0536682  1.8955  0 
-0.0538369  1.896  0 
-0.0540057  1.8965  0 
-0.0541749  1.897  0 
-0.0543442  1.8975  0 
-0.0545138  1.898  0 
-0.0545455  1.89809  0 
-0.0546839  1.8985  0 
-0.0548543  1.899  0 
-0.0550249  1.8995  0 
-0.0551958  1.9  0 

-0.0331666  1.82693  0 
-0.0332977  1.82743  0 
-0.0333333  1.82756  0 
-0.0334292  1.82793  0 
-0.0335611  1.82843  0 
-0.0336931  1.82893  0 
-0.0338254  1.82943  0 
-0.033958  1.82993  0 
-0.0340908  1.83043  0 
-0.0342239  1.83093  0 
-0.0343572  1.83143  0 
-0.0344908  1.83193  0 
-0.0346246  1.83243  0 
-0.0347587  1.83293  0 
-0.0348485  1.83327  0 
-0.0348931  1.83343  0 
-0.0350279  1.83393  0 
-0.0351629  1.83443  0 
-0.0352982  1.83493  0 
-0.0354337  1.83544  0 
-0.0355695  1.83594  0 
-0.0357055  1.83644  0 
-0.0358418  1.83694  0 
-0.0359784  1.83744  0 
-0.0361151  1.83794  0 
-0.0362522  1.83844  0 
-0.0363636  1.83884  0 
-0.0363895  1.83894  0 
-0.0365272  1.83944  0 
-0.0366652  1.83994  0 
-0.0368035  1.84044  0 
-0.036942  1.84094  0 
-0.0370807  1.84144  0 
-0.0372197  1.84194  0 
-0.037359  1.84244  0 
-0.0374985  1.84294  0 
-0.0376382  1.84344  0 
-0.0377782  1.84394  0 
-0.0378788  1.8443  0 
-0.0379185  1.84444  0 
-0.0380592  1.84494  0 
-0.0382002  1.84545  0 
-0.0383414  1.84595  0 
-0.0384829  1.84645  0 
-0.0386246  1.84695  0 
-0.0387665  1.84745  0 
-0.0389088  1.84795  0 
-0.0390512  1.84845  0 
-0.0391939  1.84895  0 
-0.0393369  1.84945  0 
-0.0393939  1.84965  0 
-0.0394803  1.84995  0 
-0.0396239  1.85045  0 
-0.0397679  1.85095  0 
-0.0399121  1.85145  0 
-0.0400565  1.85195  0 
-0.0402012  1.85245  0 
-0.0403461  1.85295  0 
-0.0404913  1.85345  0 
-0.0406367  1.85395  0 
-0.0407824  1.85445  0 
-0.0409091  1.85489  0 
-0.0409284  1.85495  0 
-0.0410748  1.85546  0 
-0.0412215  1.85596  0 
-0.0413684  1.85646  0 
-0.0415155  1.85696  0 
-0.041663  1.85746  0 
-0.0418106  1.85796  0 
-0.0419585  1.85846  0 
-0.0421067  1.85896  0 
-0.0422551  1.85946  0 
-0.0424038  1.85996  0 
-0.0424242  1.86003  0 
-0.0425529  1.86046  0 
-0.0427023  1.86096  0 
-0.0428519  1.86146  0 
-0.0430018  1.86196  0 
-0.043152  1.86246  0 
-0.0433024  1.86296  0 
-0.043453  1.86346  0 
-0.0436039  1.86396  0 
-0.043755  1.86446  0 
-0.0439064  1.86496  0 
-0.0439394  1.86507  0 
-0.0440583  1.86547  0 
-0.0442104  1.86597  0 
-0.0443628  1.86647  0 
-0.0445154  1.86697  0 
-0.0446683  1.86747  0 
-0.0448214  1.86797  0 
-0.0449748  1.86847  0 
-0.0451284  1.86897  0 
-0.0452823  1.86947  0 
-0.0454364  1.86997  0 
-0.0454545  1.87003  0 
-0.045591  1.87047  0 
-0.0457459  1.87097  0 
-0.045901  1.87147  0 

-0.0223391  1.78138  0 
-0.0224462  1.78188  0 
-0.0225535  1.78238  0 
-0.0226611  1.78288  0 
-0.0227273  1.78319  0 
-0.0227689  1.78338  0 
-0.0228772  1.78388  0 
-0.0229857  1.78438  0 
-0.0230944  1.78488  0 
-0.0232034  1.78539  0 
-0.0233126  1.78589  0 
-0.0234221  1.78639  0 
-0.0235318  1.78689  0 
-0.0236418  1.78739  0 
-0.0237521  1.78789  0 
-0.0238626  1.78839  0 
-0.0239733  1.78889  0 
-0.0240843  1.78939  0 
-0.0241955  1.78989  0 
-0.0242424  1.7901  0 
-0.0243071  1.79039  0 
-0.024419  1.79089  0 
-0.0245312  1.79139  0 
-0.0246436  1.79189  0 
-0.0247563  1.79239  0 
-0.0248692  1.79289  0 
-0.0249824  1.79339  0 
-0.0250958  1.79389  0 
-0.0252094  1.79439  0 
-0.0253233  1.79489  0 
-0.0254375  1.7954  0 
-0.0255519  1.7959  0 
-0.0256666  1.7964  0 
-0.0257576  1.79679  0 
-0.0257816  1.7969  0 
-0.0258969  1.7974  0 
-0.0260125  1.7979  0 
-0.0261283  1.7984  0 
-0.0262444  1.7989  0 
-0.0263608  1.7994  0 
-0.0264774  1.7999  0 
-0.0265942  1.8004  0 
-0.0267113  1.8009  0 
-0.0268286  1.8014  0 
-0.0269462  1.8019  0 
-0.0270641  1.8024  0 
-0.0271822  1.8029  0 
-0.0272727  1.80329  0 
-0.0273006  1.8034  0 
-0.0274194  1.8039  0 
-0.0275384  1.8044  0 
-0.0276577  1.8049  0 
-0.0277772  1.80541  0 
-0.027897  1.80591  0 
-0.028017  1.80641  0 
-0.0281373  1.80691  0 
-0.0282578  1.80741  0 
-0.0283786  1.80791  0 
-0.0284996  1.80841  0 
-0.0286209  1.80891  0 
-0.0287425  1.80941  0 
-0.0287879  1.8096  0 
-0.0288644  1.80991  0 
-0.0289866  1.81041  0 
-0.029109  1.81091  0 
-0.0292318  1.81141  0 
-0.0293547  1.81191  0 
-0.029478  1.81241  0 
-0.0296014  1.81291  0 
-0.0297251  1.81341  0 
-0.0298491  1.81391  0 
-0.0299733  1.81441  0 
-0.0300978  1.81491  0 
-0.0302225  1.81542  0 
-0.030303  1.81574  0 
-0.0303476  1.81592  0 
-0.030473  1.81642  0 
-0.0305987  1.81692  0 
-0.0307246  1.81742  0 
-0.0308507  1.81792  0 
-0.0309772  1.81842  0 
-0.0311038  1.81892  0 
-0.0312308  1.81942  0 
-0.0313579  1.81992  0 
-0.0314853  1.82042  0 
-0.031613  1.82092  0 
-0.0317409  1.82142  0 
-0.0318182  1.82172  0 
-0.0318692  1.82192  0 
-0.0319978  1.82242  0 
-0.0321267  1.82292  0 
-0.0322558  1.82342  0 
-0.0323851  1.82392  0 
-0.0325148  1.82442  0 
-0.0326446  1.82492  0 
-0.0327747  1.82543  0 
-0.0329051  1.82593  0 
-0.0330357  1.82643  0 
-0.0331666  1.82693  0 

-0.0135981  1.73534  0 
-0.0136364  1.73557  0 
-0.0136813  1.73584  0 
-0.0137649  1.73634  0 
-0.0138487  1.73684  0 
-0.0139327  1.73734  0 
-0.014017  1.73784  0 
-0.0141016  1.73834  0 
-0.0141864  1.73884  0 
-0.0142714  1.73934  0 
-0.0143567  1.73984  0 
-0.0144423  1.74034  0 
-0.0145281  1.74084  0 
-0.0146141  1.74134  0 
-0.0147004  1.74184  0 
-0.014787  1.74234  0 
-0.0148738  1.74284  0 
-0.0149608  1.74334  0 
-0.0150481  1.74384  0 
-0.0151357  1.74434  0 
-0.0151515  1.74443  0 
-0.0152236  1.74484  0 
-0.0153118  1.74535  0 
-0.0154002  1.74585  0 
-0.0154889  1.74635  0 
-0.0155778  1.74685  0 
-0.015667  1.74735  0 
-0.0157565  1.74785  0 
-0.0158462  1.74835  0 
-0.0159361  1.74885  0 
-0.0160263  1.74935  0 
-0.0161167  1.74985  0 
-0.0162074  1.75035  0 
-0.0162984  1.75085  0 
-0.0163896  1.75135  0 
-0.016481  1.75185  0 
-0.0165727  1.75235  0 
-0.0166647  1.75285  0 
-0.0166667  1.75286  0 
-0.016757  1.75335  0 
-0.0168496  1.75385  0 
-0.0169424  1.75435  0 
-0.0170355  1.75485  0 
-0.0171288  1.75536  0 
-0.0172224  1.75586  0 
-0.0173163  1.75636  0 
-0.0174103  1.75686  0 
-0.0175047  1.75736  0 
-0.0175993  1.75786  0 
-0.0176941  1.75836  0 
-0.0177892  1.75886  0 
-0.0178846  1.75936  0 
-0.0179801  1.75986  0 
-0.018076  1.76036  0 
-0.0181721  1.76086  0 
-0.0181818  1.76091  0 
-0.0182686  1.76136  0 
-0.0183653  1.76186  0 
-0.0184623  1.76236  0 
-0.0185595  1.76286  0 
-0.018657  1.76336  0 
-0.0187548  1.76386  0 
-0.0188527  1.76436  0 
-0.018951  1.76486  0 
-0.0190495  1.76537  0 
-0.0191482  1.76587  0 
-0.0192472  1.76637  0 
-0.0193465  1.76687  0 
-0.019446  1.76737  0 
-0.0195457  1.76787  0 
-0.0196457  1.76837  0 
-0.019697  1.76862  0 
-0.019746  1.76887  0 
-0.0198467  1.76937  0 
-0.0199476  1.76987  0 
-0.0200487  1.77037  0 
-0.0201501  1.77087  0 
-0.0202518  1.77137  0 
-0.0203537  1.77187  0 
-0.0204558  1.77237  0 
-0.0205582  1.77287  0 
-0.0206609  1.77337  0 
-0.0207638  1.77387  0 
-0.0208669  1.77437  0 
-0.0209704  1.77487  0 
-0.021074  1.77538  0 
-0.0211779  1.77588  0 
-0.0212121  1.77604  0 
-0.0212822  1.77638  0 
-0.0213867  1.77688  0 
-0.0214916  1.77738  0 
-0.0215966  1.77788  0 
-0.0217019  1.77838  0 
-0.0218075  1.77888  0 
-0.0219133  1.77938  0 
-0.0220194  1.77988  0 
-0.0221257  1.78038  0 
-0.0222323  1.78088  0 
-0.0223391  1.78138  0 

-0.0069184  1.68829  0 
-0.0069776  1.68879  0 
-0.00703704  1.68929  0 
-0.00709674  1.68979  0 
-0.00715669  1.69029  0 
-0.00721689  1.69079  0 
-0.00727734  1.69129  0 
-0.00733803  1.69179  0 
-0.00739898  1.69229  0 
-0.00746018  1.69279  0 
-0.00752163  1.69329  0 
-0.00757576  1.69373  0 
-0.00758334  1.69379  0 
-0.00764539  1.69429  0 
-0.00770768  1.69479  0 
-0.00777023  1.6953  0 
-0.00783303  1.6958  0 
-0.00789607  1.6963  0 
-0.00795937  1.6968  0 
-0.00802292  1.6973  0 
-0.00808672  1.6978  0 
-0.00815077  1.6983  0 
-0.00821507  1.6988  0 
-0.00827962  1.6993  0 
-0.00834442  1.6998  0 
-0.00840947  1.7003  0 
-0.00847477  1.7008  0 
-0.00854032  1.7013  0 
-0.00860613  1.7018  0 
-0.00867218  1.7023  0 
-0.00873848  1.7028  0 
-0.00880504  1.7033  0 
-0.00887184  1.7038  0 
-0.0089389  1.7043  0 
-0.0090062  1.7048  0 
-0.00907376  1.70531  0 
-0.00909091  1.70543  0 
-0.00914164  1.70581  0 
-0.0092098  1.70631  0 
-0.00927821  1.70681  0 
-0.00934687  1.70731  0 
-0.00941578  1.70781  0 
-0.00948494  1.70831  0 
-0.00955435  1.70881  0 
-0.00962402  1.70931  0 
-0.00969393  1.70981  0 
-0.0097641  1.71031  0 
-0.00983451  1.71081  0 
-0.00990517  1.71131  0 
-0.00997609  1.71181  0 
-0.0100473  1.71231  0 
-0.0101187  1.71281  0 
-0.0101903  1.71331  0 
-0.0102623  1.71381  0 
-0.0103344  1.71431  0 
-0.0104068  1.71481  0 
-0.0104795  1.71532  0 
-0.0105524  1.71582  0 
-0.0106061  1.71618  0 
-0.0106256  1.71632  0 
-0.0106992  1.71682  0 
-0.0107729  1.71732  0 
-0.010847  1.71782  0 
-0.0109213  1.71832  0 
-0.0109958  1.71882  0 
-0.0110706  1.71932  0 
-0.0111456  1.71982  0 
-0.0112209  1.72032  0 
-0.0112964  1.72082  0 
-0.0113722  1.72132  0 
-0.0114483  1.72182  0 
-0.0115245  1.72232  0 
-0.0116011  1.72282  0 
-0.0116779  1.72332  0 
-0.0117549  1.72382  0 
-0.0118322  1.72432  0 
-0.0119097  1.72482  0 
-0.0119875  1.72533  0 
-0.0120656  1.72583  0 
-0.0121212  1.72618  0 
-0.0121439  1.72633  0 
-0.0122225  1.72683  0 
-0.0123015  1.72733  0 
-0.0123806  1.72783  0 
-0.01246  1.72833  0 
-0.0125397  1.72883  0 
-0.0126196  1.72933  0 
-0.0126998  1.72983  0 
-0.0127802  1.73033  0 
-0.0128608  1.73083  0 
-0.0129418  1.73133  0 
-0.0130229  1.73183  0 
-0.0131043  1.73233  0 
-0.013186  1.73283  0 
-0.0132679  1.73333  0 
-0.0133501  1.73383  0 
-0.0134325  1.73433  0 
-0.0135152  1.73483  0 
-0.0135981  1.73534  0 

-0.00241345  1.64024  0 
-0.00244838  1.64074  0 
-0.00248356  1.64124  0 
-0.002519  1.64174  0 
-0.00255468  1.64224  0 
-0.00259062  1.64274  0 
-0.0026268  1.64324  0 
-0.00266324  1.64374  0 
-0.00269992  1.64424  0 
-0.00273686  1.64474  0 
-0.00277405  1.64525  0 
-0.00281148  1.64575  0 
-0.00284917  1.64625  0 
-0.00288711  1.64675  0 
-0.0029253  1.64725  0 
-0.00296374  1.64775  0 
-0.00300242  1.64825  0 
-0.0030303  1.64861  0 
-0.00304138  1.64875  0 
-0.00308063  1.64925  0 
-0.00312013  1.64975  0 
-0.00315988  1.65025  0 
-0.00319988  1.65075  0 
-0.00324013  1.65125  0 
-0.00328063  1.65175  0 
-0.00332139  1.65225  0 
-0.00336239  1.65275  0 
-0.00340364  1.65325  0 
-0.00344515  1.65375  0 
-0.0034869  1.65425  0 
-0.00352891  1.65475  0 
-0.00357117  1.65526  0 
-0.00361367  1.65576  0 
-0.00365643  1.65626  0 
-0.00369944  1.65676  0 
-0.0037427  1.65726  0 
-0.00378621  1.65776  0 
-0.00382997  1.65826  0 
-0.00387398  1.65876  0 
-0.00391824  1.65926  0 
-0.00396275  1.65976  0 
-0.00400751  1.66026  0 
-0.00405252  1.66076  0 
-0.00409778  1.66126  0 
-0.0041433  1.66176  0 
-0.00418906  1.66226  0 
-0.00423507  1.66276  0 
-0.00428134  1.66326  0 
-0.00432785  1.66376  0 
-0.00437462  1.66426  0 
-0.00442163  1.66476  0 
-0.0044689  1.66527  0 
-0.00451641  1.66577  0 
-0.00454545  1.66607  0 
-0.00456421  1.66627  0 
-0.0046123  1.66677  0 
-0.00466064  1.66727  0 
-0.00470923  1.66777  0 
-0.00475807  1.66827  0 
-0.00480716  1.66877  0 
-0.0048565  1.66927  0 
-0.0049061  1.66977  0 
-0.00495594  1.67027  0 
-0.00500603  1.67077  0 
-0.00505638  1.67127  0 
-0.00510697  1.67177  0 
-0.00515782  1.67227  0 
-0.00520892  1.67277  0 
-0.00526026  1.67327  0 
-0.00531186  1.67377  0 
-0.00536371  1.67427  0 
-0.00541581  1.67477  0 
-0.00546816  1.67528  0 
-0.00552076  1.67578  0 
-0.00557361  1.67628  0 
-0.00562671  1.67678  0 
-0.00568006  1.67728  0 
-0.00573366  1.67778  0 
-0.00578751  1.67828  0 
-0.00584161  1.67878  0 
-0.00589596  1.67928  0 
-0.00595057  1.67978  0 
-0.00600542  1.68028  0 
-0.00606052  1.68078  0 
-0.00611596  1.68128  0 
-0.00617165  1.68178  0 
-0.00622759  1.68228  0 
-0.00628378  1.68278  0 
-0.00634022  1.68328  0 
-0.00639691  1.68378  0 
-0.00645385  1.68428  0 
-0.00651104  1.68478  0 
-0.00656848  1.68529  0 
-0.00662618  1.68579  0 
-0.00668412  1.68629  0 
-0.00674232  1.68679  0 
-0.00680076  1.68729  0 
-0.00685946  1.68779  0 
-0.0069184  1.68829  0 

-0.000218466  1.59169  0 
-0.000229056  1.59219  0 
-0.000239897  1.59269  0 
-0.000250989  1.59319  0 
-0.000262332  1.59369  0 
-0.000273925  1.59419  0 
-0.000285769  1.59469  0 
-0.000297863  1.5952  0 
-0.000310208  1.5957  0 
-0.000322804  1.5962  0 
-0.00033565  1.5967  0 
-0.000348747  1.5972  0 
-0.000362094  1.5977  0 
-0.000375692  1.5982  0 
-0.000389541  1.5987  0 
-0.00040364  1.5992  0 
-0.00041799  1.5997  0 
-0.00043259  1.6002  0 
-0.000447441  1.6007  0 
-0.000462543  1.6012  0 
-0.000477895  1.6017  0 
-0.000493498  1.6022  0 
-0.000509351  1.6027  0 
-0.000525455  1.6032  0 
-0.000541809  1.6037  0 
-0.000558414  1.6042  0 
-0.00057527  1.6047  0 
-0.000592376  1.60521  0 
-0.000609732  1.60571  0 
-0.000627339  1.60621  0 
-0.000645197  1.60671  0 
-0.000663305  1.60721  0 
-0.000681664  1.60771  0 
-0.000700273  1.60821  0 
-0.000719133  1.60871  0 
-0.000738243  1.60921  0 
-0.000757604  1.60971  0 
-0.000777215  1.61021  0 
-0.000797077  1.61071  0 
-0.000817189  1.61121  0 
-0.000837552  1.61171  0 
-0.000858165  1.61221  0 
-0.000879029  1.61271  0 
-0.000900143  1.61321  0 
-0.000921507  1.61371  0 
-0.000943123  1.61421  0 
-0.000964988  1.61471  0 
-0.000987104  1.61522  0 
-0.00100947  1.61572  0 
-0.00103209  1.61622  0 
-0.00105495  1.61672  0 
-0.00107807  1.61722  0 
-0.00110144  1.61772  0 
-0.00112506  1.61822  0 
-0.00114893  1.61872  0 
-0.00117305  1.61922  0 
-0.00119742  1.61972  0 
-0.00122204  1.62022  0 
-0.00124691  1.62072  0 
-0.00127203  1.62122  0 
-0.0012974  1.62172  0 
-0.00132302  1.62222  0 
-0.00134889  1.62272  0 
-0.00137502  1.62322  0 
-0.00140139  1.62372  0 
-0.00142801  1.62422  0 
-0.00145489  1.62472  0 
-0.00148201  1.62523  0 
-0.00150938  1.62573  0 
-0.00151515  1.62583  0 
-0.00153704  1.62623  0 
-0.00156496  1.62673  0 
-0.00159313  1.62723  0 
-0.00162154  1.62773  0 
-0.00165021  1.62823  0 
-0.00167913  1.62873  0 
-0.0017083  1.62923  0 
-0.00173772  1.62973  0 
-0.00176739  1.63023  0 
-0.00179732  1.63073  0 
-0.00182749  1.63123  0 
-0.00185791  1.63173  0 
-0.00188859  1.63223  0 
-0.00191951  1.63273  0 
-0.00195069  1.63323  0 
-0.00198211  1.63373  0 
-0.00201379  1.63423  0 
-0.00204572  1.63473  0 
-0.00207789  1.63524  0 
-0.00211032  1.63574  0 
-0.002143  1.63624  0 
-0.00217593  1.63674  0 
-0.00220911  1.63724  0 
-0.00224254  1.63774  0 
-0.00227622  1.63824  0 
-0.00231015  1.63874  0 
-0.00234433  1.63924  0 
-0.00237876  1.63974  0 
-0.00241345  1.64024  0 

-0.000396589  1.54264  0 
-0.000382615  1.54314  0 
-0.000368891  1.54364  0 
-0.000355418  1.54414  0 
-0.000342195  1.54464  0 
-0.000329223  1.54515  0 
-0.000316501  1.54565  0 
-0.000304031  1.54615  0 
-0.00029181  1.54665  0 
-0.000279841  1.54715  0 
-0.000268122  1.54765  0 
-0.000256653  1.54815  0 
-0.000245436  1.54865  0 
-0.000234469  1.54915  0 
-0.000223752  1.54965  0 
-0.000213286  1.55015  0 
-0.000203071  1.55065  0 
-0.000193106  1.55115  0 
-0.000183393  1.55165  0 
-0.000173929  1.55215  0 
-0.000164717  1.55265  0 
-0.000155755  1.55315  0 
-0.000147043  1.55365  0 
-0.000138583  1.55415  0 
-0.000130373  1.55465  0 
-0.000122413  1.55516  0 
-0.000114705  1.55566  0 
-0.000107247  1.55616  0 
-0.000100039  1.55666  0 
-9.30825e-05  1.55716  0 
-8.63765e-05  1.55766  0 
-7.99211e-05  1.55816  0 
-7.37164e-05  1.55866  0 
-6.77624e-05  1.55916  0 
-6.2059e-05  1.55966  0 
-5.66063e-05  1.56016  0 
-5.14043e-05  1.56066  0 
-4.6453e-05  1.56116  0 
-4.17524e-05  1.56166  0 
-3.73024e-05  1.56216  0 
-3.31031e-05  1.56266  0 
-2.91545e-05  1.56316  0 
-2.54566e-05  1.56366  0 
-2.20094e-05  1.56416  0 
-1.88128e-05  1.56466  0 
-1.5867e-05  1.56517  0 
-1.31718e-05  1.56567  0 
-1.07273e-05  1.56617  0 
-8.5335e-06  1.56667  0 
-6.59038e-06  1.56717  0 
-4.89796e-06  1.56767  0 
-3.45622e-06  1.56817  0 
-2.26518e-06  1.56867  0 
-1.32482e-06  1.56917  0 
-6.35159e-07  1.56967  0 
-1.96185e-07  1.57017  0 
-7.90071e-09  1.57067  0 
-7.03074e-08  1.57117  0 
-3.83405e-07  1.57167  0 
-9.47192e-07  1.57217  0 
-1.76167e-06  1.57267  0 
-2.82684e-06  1.57317  0 
-4.1427e-06  1.57367  0 
-5.70924e-06  1.57417  0 
-7.52648e-06  1.57467  0 
-9.59441e-06  1.57518  0 
-1.1913e-05  1.57568  0 
-1.44823e-05  1.57618  0 
-1.73023e-05  1.57668  0 
-2.0373e-05  1.57718  0 
-2.36943e-05  1.57768  0 
-2.72664e-05  1.57818  0 
-3.10891e-05  1.57868  0 
-3.51625e-05  1.57918  0 
-3.94866e-05  1.57968  0 
-4.40614e-05  1.58018  0 
-4.88868e-05  1.58068  0 
-5.3963e-05  1.58118  0 
-5.92898e-05  1.58168  0 
-6.48673e-05  1.58218  0 
-7.06954e-05  1.58268  0 
-7.67743e-05  1.58318  0 
-8.31038e-05  1.58368  0 
-8.96839e-05  1.58418  0 
-9.65148e-05  1.58468  0 
-0.000103596  1.58519  0 
-0.000110928  1.58569  0 
-0.000118511  1.58619  0 
-0.000126345  1.58669  0 
-0.000134429  1.58719  0 
-0.000142764  1.58769  0 
-0.000151349  1.58819  0 
-0.000160185  1.58869  0 
-0.000169272  1.58919  0 
-0.00017861  1.58969  0 
-0.000188198  1.59019  0 
-0.000198036  1.59069  0 
-0.000208126  1.59119  0 
-0.000218466  1.59169  0 

-0.00294457  1.49409  0 
-0.00290625  1.49459  0 
-0.00286819  1.4951  0 
-0.00283038  1.4956  0 
-0.00279281  1.4961  0 
-0.0027555  1.4966  0 
-0.00271844  1.4971  0 
-0.00268163  1.4976  0 
-0.00264506  1.4981  0 
-0.00260875  1.4986  0 
-0.00257269  1.4991  0 
-0.00253688  1.4996  0 
-0.00250132  1.5001  0 
-0.00246601  1.5006  0 
-0.00243096  1.5011  0 
-0.00239615  1.5016  0 
-0.00236159  1.5021  0 
-0.00232728  1.5026  0 
-0.00229323  1.5031  0 
-0.00225942  1.5036  0 
-0.00222586  1.5041  0 
-0.00219256  1.5046  0 
-0.0021595  1.50511  0 
-0.0021267  1.50561  0 
-0.00209414  1.50611  0 
-0.00206184  1.50661  0 
-0.00202979  1.50711  0 
-0.00199799  1.50761  0 
-0.00196643  1.50811  0 
-0.00193513  1.50861  0 
-0.00190408  1.50911  0 
-0.00187328  1.50961  0 
-0.00184273  1.51011  0 
-0.00181244  1.51061  0 
-0.00178239  1.51111  0 
-0.00175259  1.51161  0 
-0.00172304  1.51211  0 
-0.00169375  1.51261  0 
-0.0016647  1.51311  0 
-0.00163591  1.51361  0 
-0.00160736  1.51411  0 
-0.00157907  1.51461  0 
-0.00155103  1.51512  0 
-0.00152323  1.51562  0 
-0.00151515  1.51576  0 
-0.00149572  1.51612  0 
-0.00146847  1.51662  0 
-0.00144147  1.51712  0 
-0.00141473  1.51762  0 
-0.00138823  1.51812  0 
-0.00136198  1.51862  0 
-0.00133598  1.51912  0 
-0.00131023  1.51962  0 
-0.00128474  1.52012  0 
-0.00125949  1.52062  0 
-0.00123449  1.52112  0 
-0.00120975  1.52162  0 
-0.00118525  1.52212  0 
-0.00116101  1.52262  0 
-0.00113701  1.52312  0 
-0.00111327  1.52362  0 
-0.00108977  1.52412  0 
-0.00106653  1.52462  0 
-0.00104354  1.52513  0 
-0.0010208  1.52563  0 
-0.000998303  1.52613  0 
-0.000976062  1.52663  0 
-0.00095407  1.52713  0 
-0.00093233  1.52763  0 
-0.000910839  1.52813  0 
-0.000889599  1.52863  0 
-0.00086861  1.52913  0 
-0.000847871  1.52963  0 
-0.000827382  1.53013  0 
-0.000807144  1.53063  0 
-0.000787157  1.53113  0 
-0.00076742  1.53163  0 
-0.000747933  1.53213  0 
-0.000728697  1.53263  0 
-0.000709712  1.53313  0 
-0.000690977  1.53363  0 
-0.000672492  1.53413  0 
-0.000654258  1.53463  0 
-0.000636275  1.53514  0 
-0.000618542  1.53564  0 
-0.000601059  1.53614  0 
-0.000583828  1.53664  0 
-0.000566846  1.53714  0 
-0.000550116  1.53764  0 
-0.000533635  1.53814  0 
-0.000517406  1.53864  0 
-0.000501427  1.53914  0 
-0.000485698  1.53964  0 
-0.00047022  1.54014  0 
-0.000454993  1.54064  0 
-0.000440016  1.54114  0 
-0.00042529  1.54164  0 
-0.000410814  1.54214  0 
-0.000396589  1.54264  0 

-0.00767664  1.44705  0 
-0.00761447  1.44755  0 
-0.00757576  1.44786  0 
-0.00755258  1.44805  0 
-0.00749101  1.44855  0 
-0.00742968  1.44905  0 
-0.00736861  1.44955  0 
-0.00730778  1.45005  0 
-0.00724721  1.45055  0 
-0.00718688  1.45105  0 
-0.00712681  1.45155  0 
-0.00706699  1.45205  0 
-0.00700742  1.45255  0 
-0.00694809  1.45305  0 
-0.00688902  1.45355  0 
-0.0068302  1.45405  0 
-0.00677163  1.45455  0 
-0.00671331  1.45506  0 
-0.00665524  1.45556  0 
-0.00659742  1.45606  0 
-0.00653985  1.45656  0 
-0.00648254  1.45706  0 
-0.00642547  1.45756  0 
-0.00636865  1.45806  0 
-0.00631209  1.45856  0 
-0.00625577  1.45906  0 
-0.00619971  1.45956  0 
-0.00614389  1.46006  0 
-0.00608833  1.46056  0 
-0.00606061  1.46081  0 
-0.00603306  1.46106  0 
-0.00597808  1.46156  0 
-0.00592335  1.46206  0 
-0.00586887  1.46256  0 
-0.00581464  1.46306  0 
-0.00576067  1.46356  0 
-0.00570694  1.46406  0 
-0.00565346  1.46456  0 
-0.00560024  1.46507  0 
-0.00554726  1.46557  0 
-0.00549454  1.46607  0 
-0.00544206  1.46657  0 
-0.00538984  1.46707  0 
-0.00533786  1.46757  0 
-0.00528614  1.46807  0 
-0.00523467  1.46857  0 
-0.00518345  1.46907  0 
-0.00513247  1.46957  0 
-0.00508175  1.47007  0 
-0.00503128  1.47057  0 
-0.00498106  1.47107  0 
-0.00493109  1.47157  0 
-0.00488137  1.47207  0 
-0.00483191  1.47257  0 
-0.00478269  1.47307  0 
-0.00473372  1.47357  0 
-0.004685  1.47407  0 
-0.00463654  1.47457  0 
-0.00458832  1.47508  0 
-0.00454545  1.47552  0 
-0.00454037  1.47558  0 
-0.00449273  1.47608  0 
-0.00444533  1.47658  0 
-0.00439819  1.47708  0 
-0.0043513  1.47758  0 
-0.00430466  1.47808  0 
-0.00425827  1.47858  0 
-0.00421213  1.47908  0 
-0.00416624  1.47958  0 
-0.00412061  1.48008  0 
-0.00407522  1.48058  0 
-0.00403008  1.48108  0 
-0.00398519  1.48158  0 
-0.00394056  1.48208  0 
-0.00389617  1.48258  0 
-0.00385203  1.48308  0 
-0.00380815  1.48358  0 
-0.00376451  1.48408  0 
-0.00372113  1.48458  0 
-0.003678  1.48509  0 
-0.00363511  1.48559  0 
-0.00359248  1.48609  0 
-0.0035501  1.48659  0 
-0.00350797  1.48709  0 
-0.00346608  1.48759  0 
-0.00342445  1.48809  0 
-0.00338307  1.48859  0 
-0.00334194  1.48909  0 
-0.00330107  1.48959  0 
-0.00326044  1.49009  0 
-0.00322006  1.49059  0 
-0.00317993  1.49109  0 
-0.00314006  1.49159  0 
-0.00310043  1.49209  0 
-0.00306106  1.49259  0 
-0.0030303  1.49299  0 
-0.00302195  1.49309  0 
-0.00298313  1.49359  0 
-0.00294457  1.49409  0 

-0.0146574  1.4  0 
-0.0145712  1.4005  0 
-0.0144853  1.401  0 
-0.0143996  1.4015  0 
-0.0143142  1.402  0 
-0.014229  1.4025  0 
-0.0141441  1.403  0 
-0.0140594  1.4035  0 
-0.013975  1.404  0 
-0.0138908  1.4045  0 
-0.0138069  1.40501  0 
-0.0137233  1.40551  0 
-0.0136398  1.40601  0 
-0.0136364  1.40603  0 
-0.0135568  1.40651  0 
-0.013474  1.40701  0 
-0.0133914  1.40751  0 
-0.0133092  1.40801  0 
-0.0132271  1.40851  0 
-0.0131453  1.40901  0 
-0.0130638  1.40951  0 
-0.0129825  1.41001  0 
-0.0129014  1.41051  0 
-0.0128207  1.41101  0 
-0.0127401  1.41151  0 
-0.0126598  1.41201  0 
-0.0125798  1.41251  0 
-0.0125  1.41301  0 
-0.0124205  1.41351  0 
-0.0123412  1.41401  0 
-0.0122621  1.41451  0 
-0.0121834  1.41502  0 
-0.0121212  1.41541  0 
-0.0121048  1.41552  0 
-0.0120267  1.41602  0 
-0.0119488  1.41652  0 
-0.0118711  1.41702  0 
-0.0117937  1.41752  0 
-0.0117165  1.41802  0 
-0.0116396  1.41852  0 
-0.0115629  1.41902  0 
-0.0114865  1.41952  0 
-0.0114104  1.42002  0 
-0.0113345  1.42052  0 
-0.0112588  1.42102  0 
-0.0111834  1.42152  0 
-0.0111082  1.42202  0 
-0.0110333  1.42252  0 
-0.0109587  1.42302  0 
-0.0108842  1.42352  0 
-0.0108101  1.42402  0 
-0.0107362  1.42452  0 
-0.0106625  1.42503  0 
-0.0106061  1.42541  0 
-0.0105891  1.42553  0 
-0.0105161  1.42603  0 
-0.0104433  1.42653  0 
-0.0103708  1.42703  0 
-0.0102985  1.42753  0 
-0.0102264  1.42803  0 
-0.0101546  1.42853  0 
-0.0100831  1.42903  0 
-0.0100118  1.42953  0 
-0.00994075  1.43003  0 
-0.00986996  1.43053  0 
-0.00979942  1.43103  0 
-0.00972913  1.43153  0 
-0.00965909  1.43203  0 
-0.0095893  1.43253  0 
-0.00951976  1.43303  0 
-0.00945048  1.43353  0 
-0.00938144  1.43403  0 
-0.00931265  1.43453  0 
-0.00924412  1.43504  0 
-0.00917583  1.43554  0 
-0.0091078  1.43604  0 
-0.00909091  1.43616  0 
-0.00904009  1.43654  0 
-0.00897266  1.43704  0 
-0.00890548  1.43754  0 
-0.00883855  1.43804  0 
-0.00877187  1.43854  0 
-0.00870544  1.43904  0 
-0.00863926  1.43954  0 
-0.00857333  1.44004  0 
-0.00850765  1.44054  0 
-0.00844223  1.44104  0 
-0.00837705  1.44154  0 
-0.00831212  1.44204  0 
-0.00824745  1.44254  0 
-0.00818302  1.44304  0 
-0.00811885  1.44354  0 
-0.00805492  1.44404  0 
-0.00799125  1.44454  0 
-0.00792782  1.44505  0 
-0.00786465  1.44555  0 
-0.00780173  1.44605  0 
-0.00773906  1.44655  0 
-0.00767664  1.44705  0 


# Surface 1 of 2 surfaces

# Curve title: "cos(y)-sin(8*x**2-0.2)"

# Contour 0, label:        0
 0.0484848  1.75199  0 
 0.0486603  1.75185  0 
 0.0492955  1.75135  0 
 0.0499308  1.75085  0 
 0.05  1.7508  0 

-0.0272281  1.76486  0 
-0.0260483  1.76537  0 
-0.0257576  1.76549  0 
-0.0248147  1.76587  0 
-0.0242424  1.76609  0 
-0.0235196  1.76637  0 
-0.0227273  1.76666  0 
-0.0221504  1.76687  0 
-0.0212121  1.7672  0 
-0.0206906  1.76737  0 
-0.019697  1.76769  0 
-0.0191184  1.76787  0 
-0.0181818  1.76815  0 
-0.0174046  1.76837  0 
-0.0166667  1.76857  0 
-0.0155087  1.76887  0 
-0.0151515  1.76896  0 
-0.0136364  1.76931  0 
-0.013342  1.76937  0 
-0.0121212  1.76962  0 
-0.0107521  1.76987  0 
-0.0106061  1.7699  0 
-0.00909091  1.77014  0 
-0.00757576  1.77034  0 
-0.0072716  1.77037  0 
-0.00606061  1.7705  0 
-0.00454545  1.77063  0 
-0.0030303  1.77072  0 
-0.00151515  1.77078  0 
 1.38778e-17  1.7708  0 
 0.00151515  1.77078  0 
 0.0030303  1.77072  0 
 0.00454545  1.77063  0 
 0.00606061  1.7705  0 
 0.0072716  1.77037  0 
 0.00757576  1.77034  0 
 0.00909091  1.77014  0 
 0.0106061  1.7699  0 
 0.0107521  1.76987  0 
 0.0121212  1.76962  0 
 0.013342  1.76937  0 
 0.0136364  1.76931  0 
 0.0151515  1.76896  0 
 0.0155087  1.76887  0 
 0.0166667  1.76857  0 
 0.0174046  1.76837  0 
 0.0181818  1.76815  0 
 0.0191184  1.76787  0 
 0.019697  1.76769  0 
 0.0206906  1.76737  0 
 0.0212121  1.7672  0 
 0.0221504  1.76687  0 
 0.0227273  1.76666  0 
 0.0235196  1.76637  0 
 0.0242424  1.76609  0 
 0.0248147  1.76587  0 
 0.0257576  1.76549  0 
 0.0260483  1.76537  0 
 0.0272281  1.76486  0 
 0.0272727  1.76485  0 
 0.0283464  1.76436  0 
 0.0287879  1.76417  0 
 0.0294278  1.76386  0 
 0.030303  1.76345  0 
 0.0304776  1.76336  0 
 0.0314847  1.76286  0 
 0.0318182  1.7627  0 
 0.0324605  1.76236  0 
 0.0333333  1.76191  0 
 0.0334169  1.76186  0 
 0.0343344  1.76136  0 
 0.0348485  1.76108  0 
 0.0352349  1.76086  0 
 0.0361134  1.76036  0 
 0.0363636  1.76022  0 
 0.0369663  1.75986  0 
 0.037809  1.75936  0 
 0.0378788  1.75932  0 
 0.0386213  1.75886  0 
 0.0393939  1.75838  0 
 0.0394296  1.75836  0 
 0.0402086  1.75786  0 
 0.0409091  1.75741  0 
 0.0409849  1.75736  0 
 0.0417356  1.75686  0 
 0.0424242  1.7564  0 
 0.0424842  1.75636  0 
 0.0432086  1.75586  0 
 0.043933  1.75536  0 
 0.0439394  1.75535  0 
 0.0446331  1.75485  0 
 0.0453329  1.75435  0 
 0.0454545  1.75427  0 
 0.0460138  1.75385  0 
 0.0466907  1.75335  0 
 0.0469697  1.75315  0 
 0.047355  1.75285  0 
 0.0480104  1.75235  0 
 0.0484848  1.75199  0 

-0.0711204  1.73033  0 
-0.0706764  1.73083  0 
-0.0702324  1.73133  0 
-0.0697885  1.73183  0 
-0.069697  1.73193  0 
-0.0693367  1.73233  0 
-0.0688829  1.73283  0 
-0.0684292  1.73333  0 
-0.0681818  1.73361  0 
-0.0679708  1.73383  0 
-0.0675069  1.73433  0 
-0.0670429  1.73483  0 
-0.0666667  1.73524  0 
-0.066577  1.73534  0 
-0.0661023  1.73584  0 
-0.0656277  1.73634  0 
-0.0651532  1.73684  0 
-0.0651515  1.73684  0 
-0.0646674  1.73734  0 
-0.0641816  1.73784  0 
-0.0636958  1.73834  0 
-0.0636364  1.7384  0 
-0.0631998  1.73884  0 
-0.0627023  1.73934  0 
-0.0622048  1.73984  0 
-0.0621212  1.73992  0 
-0.0616971  1.74034  0 
-0.0611873  1.74084  0 
-0.0606776  1.74134  0 
-0.0606061  1.74141  0 
-0.0601567  1.74184  0 
-0.059634  1.74234  0 
-0.0591114  1.74284  0 
-0.0590909  1.74286  0 
-0.0585756  1.74334  0 
-0.0580394  1.74384  0 
-0.0575758  1.74428  0 
-0.0575012  1.74434  0 
-0.0569506  1.74484  0 
-0.0564001  1.74535  0 
-0.0560606  1.74565  0 
-0.0558438  1.74585  0 
-0.0552781  1.74635  0 
-0.0547125  1.74685  0 
-0.0545455  1.74699  0 
-0.0541356  1.74735  0 
-0.0535541  1.74785  0 
-0.0530303  1.7483  0 
-0.0529708  1.74835  0 
-0.0523724  1.74885  0 
-0.051774  1.74935  0 
-0.0515152  1.74957  0 
-0.0511654  1.74985  0 
-0.0505491  1.75035  0 
-0.05  1.7508  0 
-0.0499308  1.75085  0 
-0.0492955  1.75135  0 
-0.0486603  1.75185  0 
-0.0484848  1.75199  0 
-0.0480104  1.75235  0 
-0.047355  1.75285  0 
-0.0469697  1.75315  0 
-0.0466907  1.75335  0 
-0.0460138  1.75385  0 
-0.0454545  1.75427  0 
-0.0453329  1.75435  0 
-0.0446331  1.75485  0 
-0.0439394  1.75535  0 
-0.043933  1.75536  0 
-0.0432086  1.75586  0 
-0.0424842  1.75636  0 
-0.0424242  1.7564  0 
-0.0417356  1.75686  0 
-0.0409849  1.75736  0 
-0.0409091  1.75741  0 
-0.0402086  1.75786  0 
-0.0394296  1.75836  0 
-0.0393939  1.75838  0 
-0.0386213  1.75886  0 
-0.0378788  1.75932  0 
-0.037809  1.75936  0 
-0.0369663  1.75986  0 
-0.0363636  1.76022  0 
-0.0361134  1.76036  0 
-0.0352349  1.76086  0 
-0.0348485  1.76108  0 
-0.0343344  1.76136  0 
-0.0334169  1.76186  0 
-0.0333333  1.76191  0 
-0.0324605  1.76236  0 
-0.0318182  1.7627  0 
-0.0314847  1.76286  0 
-0.0304776  1.76336  0 
-0.030303  1.76345  0 
-0.0294278  1.76386  0 
-0.0287879  1.76417  0 
-0.0283464  1.76436  0 
-0.0272727  1.76485  0 
-0.0272281  1.76486  0 

-0.1  1.6908  0 
-0.0996882  1.69129  0 
-0.099373  1.69179  0 
-0.0990578  1.69229  0 
-0.0987427  1.69279  0 
-0.0984848  1.6932  0 
-0.0984266  1.69329  0 
-0.0981065  1.69379  0 
-0.0977864  1.69429  0 
-0.0974663  1.69479  0 
-0.0971462  1.6953  0 
-0.0969697  1.69557  0 
-0.0968239  1.6958  0 
-0.0964987  1.6963  0 
-0.0961736  1.6968  0 
-0.0958485  1.6973  0 
-0.0955234  1.6978  0 
-0.0954545  1.6979  0 
-0.0951941  1.6983  0 
-0.0948638  1.6988  0 
-0.0945334  1.6993  0 
-0.0942031  1.6998  0 
-0.0939394  1.7002  0 
-0.0938717  1.7003  0 
-0.093536  1.7008  0 
-0.0932003  1.7013  0 
-0.0928646  1.7018  0 
-0.0925289  1.7023  0 
-0.0924242  1.70246  0 
-0.0921894  1.7028  0 
-0.0918481  1.7033  0 
-0.0915069  1.7038  0 
-0.0911656  1.7043  0 
-0.0909091  1.70468  0 
-0.090823  1.7048  0 
-0.090476  1.70531  0 
-0.090129  1.70581  0 
-0.089782  1.70631  0 
-0.0894351  1.70681  0 
-0.0893939  1.70687  0 
-0.0890828  1.70731  0 
-0.0887299  1.70781  0 
-0.088377  1.70831  0 
-0.0880241  1.70881  0 
-0.0878788  1.70901  0 
-0.0876675  1.70931  0 
-0.0873085  1.70981  0 
-0.0869494  1.71031  0 
-0.0865904  1.71081  0 
-0.0863636  1.71113  0 
-0.086229  1.71131  0 
-0.0858635  1.71181  0 
-0.0854981  1.71231  0 
-0.0851327  1.71281  0 
-0.0848485  1.7132  0 
-0.0847659  1.71331  0 
-0.0843939  1.71381  0 
-0.0840219  1.71431  0 
-0.0836499  1.71481  0 
-0.0833333  1.71524  0 
-0.0832769  1.71532  0 
-0.082898  1.71582  0 
-0.0825192  1.71632  0 
-0.0821404  1.71682  0 
-0.0818182  1.71724  0 
-0.0817606  1.71732  0 
-0.0813746  1.71782  0 
-0.0809887  1.71832  0 
-0.0806028  1.71882  0 
-0.080303  1.71921  0 
-0.0802153  1.71932  0 
-0.079822  1.71982  0 
-0.0794288  1.72032  0 
-0.0790356  1.72082  0 
-0.0787879  1.72114  0 
-0.0786395  1.72132  0 
-0.0782386  1.72182  0 
-0.0778377  1.72232  0 
-0.0774368  1.72282  0 
-0.0772727  1.72303  0 
-0.0770312  1.72332  0 
-0.0766224  1.72382  0 
-0.0762136  1.72432  0 
-0.0758048  1.72482  0 
-0.0757576  1.72488  0 
-0.0753886  1.72533  0 
-0.0749715  1.72583  0 
-0.0745545  1.72633  0 
-0.0742424  1.7267  0 
-0.0741352  1.72683  0 
-0.0737095  1.72733  0 
-0.0732838  1.72783  0 
-0.0728582  1.72833  0 
-0.0727273  1.72848  0 
-0.0724263  1.72883  0 
-0.0719916  1.72933  0 
-0.071557  1.72983  0 
-0.0712121  1.73023  0 
-0.0711204  1.73033  0 


